Effectiveness of Annotation-Based Static Type Inference

Benefits of static type systems are well-known: they offer guarantees that no type error will occur during runtime and, inherently, inferred types serve as documentation on how functions are called. On the other hand, many type systems have to limit expressiveness of the language because, in general, it is undecidable whether a given program is correct regarding types. Another concern that was not addressed so far is that, for logic programming languages such as Prolog, it is impossible to distinguish between intended and unintended failure and, worse, intended and unintended success without additional annotations. In this paper, we elaborate on and discuss the aforementioned issues. As an alternative, we present a static type analysis which is based on plspec. Instead of ensuring full type-safety, we aim to statically identify type errors on a best-effort basis without limiting the expressiveness of Prolog programs. Finally, we evaluate our approach on real-world code featured in the SWI community packages and a large project implementing a model checker.

==> data.csv <==
unknown any
63.15789222717285 81.81818127632141
71.42857313156128 88.88888880610466
80.0000011920929 85.71428507566452
0.0 5.263155698776245
77.77777910232544 100.0
55.55555820465088 52.50000059604645
17.391304671764374 90.16393423080444
62.5 80.55555522441864
64.28571343421936 73.33333194255829
51.99999809265137 54.16666567325592
20.68965584039688 85.71428507566452
37.5 100.0
42.85714328289032 92.30769202113152
28.57142984867096 69.23076808452606
22.22222238779068 48.571425676345825
23.21428507566452 42.1875
0.0 78.9473682641983
60.00000238418579 78.78787815570831
23.21428507566452 42.1875
40.00000059604645 81.01265877485275
35.555556416511536 93.33333298563957
34.375 43.52940917015076
34.375 43.52940917015076
36.36363744735718 51.11111104488373
11.11111119389534 92.1052634716034
38.235294818878174 91.11111089587212
44.44444477558136 56.521740555763245
77.27272510528564 100.0
62.5 93.75
64.28571343421936 97.05882351845503
100.0 100.0
18.36734712123871 60.4938268661499
50.98039507865906 72.94117510318756
7.14285746216774 71.42857015132904
61.538463830947876 95.38461528718472
53.84615659713745 91.17647036910057
50.76923370361328 51.47058963775635
34.48275923728943 73.58490526676178
29.787233471870422 84.3373492360115
60.00000238418579 92.30769202113152
100.0 100.0
66.66666865348816 85.71428507566452
91.66666865348816 100.0
47.22222089767456 83.33333283662796
60.00000238418579 94.44444440305233
46.15384638309479 79.99999970197678
0.0 86.36363595724106
37.5 62.68656849861145
16.346153616905212 37.29729652404785
50.0 90.74074104428291
34.69387888908386 75.86206942796707
9.5238097012043 69.69696879386902
51.61290168762207 83.67346972227097
47.27272689342499 79.76190447807312
5.17241396009922 45.05494236946106
69.04761791229248 92.85714253783226
69.9999988079071 93.75
0.0 97.29729723185301
41.17647111415863 73.21428656578064
46.666666865348816 82.45614022016525
60.00000238418579 85.71428507566452
25.641027092933655 75.92592537403107
44.44444477558136 93.89312975108624
100.0 100.0
39.024388790130615 77.108433842659
50.0 83.67346972227097
15.789473056793213 61.79775297641754
40.816327929496765 72.4137932062149
77.4193525314331 88.0000002682209
61.29032373428345 78.9473682641983
48.06201457977295 56.81818127632141
26.66666805744171 100.0
44.82758641242981 68.60465109348297
16.66666716337204 76.3636365532875
34.21052694320679 66.66666567325592
30.000001192092896 70.23498713970184
43.13725531101227 76.28865987062454
36.61971688270569 66.66666567325592
41.025641560554504 86.84210479259491
64.91228342056274 84.00000035762787
44.44444477558136 85.44061332941055
34.14634168148041 57.37704932689667
50.847458839416504 92.15686246752739
24.13793057203293 68.04123818874359
47.43589758872986 78.57142835855484
56.25 98.6486486159265
52.173912525177 72.97297418117523
16.27907007932663 61.57894730567932
100.0 100.0
68.5185194015503 85.13513505458832
7.874015718698502 53.4246563911438
53.84615659713745 87.5
36.53846085071564 84.68468487262726
43.33333373069763 83.46456736326218
0.0 60.36036014556885
55.80110549926758 82.43727535009384
31.91489279270172 68.92857253551483
67.02127456665039 87.61061951518059
34.84848439693451 84.3478262424469
45.45454680919647 100.0
6.382978707551956 89.42065462470055
55.93220591545105 80.43478280305862
55.44554591178894 80.59701472520828
24.128685891628265 78.19905281066895
12.757201492786407 59.72696244716644
16.07142835855484 72.91666567325592
38.96103799343109 76.07361972332001
45.378151535987854 85.99999994039536
15.789473056793213 62.33183741569519
28.888890147209167 71.19565308094025
51.851850748062134 90.74074104428291
70.42253613471985 87.17948645353317
58.125001192092896 81.40495866537094
34.99999940395355 73.61111044883728
13.651877641677856 79.62962985038757
80.4347813129425 79.51807230710983
44.262295961380005 82.27272778749466
57.575756311416626 68.36734712123871
52.941179275512695 94.334277510643
49.152541160583496 76.06177628040314
54.54545617103577 87.37864047288895
67.5000011920929 94.70198675990105
31.25 87.68115937709808
1.7492711544036865 54.26008999347687
1.7492711544036865 54.26008999347687
36.000001430511475 90.72847664356232
50.0 78.9473682641983
50.0 78.9473682641983
43.67816150188446 84.57142859697342
93.75 97.33333326876163
29.946523904800415 78.15789431333542
50.632911920547485 87.58169934153557
63.41463327407837 88.49999979138374
24.390244483947754 87.66233772039413
54.981547594070435 89.14728686213493
25.38461685180664 79.69348728656769
56.21621608734131 85.51829308271408
45.25139629840851 80.51575869321823
42.105263471603394 92.78688505291939
54.86725568771362 67.22688972949982
14.084507524967194 89.68609869480133
15.517240762710571 88.66666629910469
38.697317242622375 58.21596384048462
98.38709831237793 99.6350364992395
46.89922332763672 84.61538404226303
41.88481569290161 82.34165012836456
26.747721433639526 60.85106432437897
30.645161867141724 70.87155878543854
40.833333134651184 80.55555522441864
14.374999701976776 62.86919713020325
48.90829622745514 74.13793206214905
8.235294371843338 31.49999976158142
54.621851444244385 87.79840841889381
13.553114235401154 66.74528419971466
30.60109317302704 73.33333194255829
20.000000298023224 73.01587164402008
30.841121077537537 79.54545468091965
41.53846204280853 69.98012065887451
43.28358173370361 87.5806450843811
12.39316239953041 83.99765491485596
29.21348214149475 79.10447716712952
77.30627059936523 79.80769276618958
25.462964177131653 82.36914575099945
40.139615535736084 81.5737709403038
47.663551568984985 84.64163839817047
31.843575835227966 87.03403621912003
53.98860573768616 77.00573056936264
49.163880944252014 75.31531602144241
27.439025044441223 71.73252403736115
58.99280309677124 95.04643976688385
42.95942783355713 79.03645783662796
45.4054057598114 87.93342560529709
36.22575104236603 72.3846286535263
36.000001430511475 77.40740776062012
49.27835166454315 75.62922090291977
19.334720075130463 81.58253729343414
51.875001192092896 90.3812825679779
50.0 100.0
99.63099360466003 100.0
37.78626024723053 77.43271291255951
53.84615659713745 81.25
52.173912525177 78.15934121608734
51.28205418586731 85.14851480722427
45.43209969997406 90.83577692508698
48.30096960067749 96.61319069564342
23.80952388048172 65.9649133682251
52.898550033569336 82.12290555238724
30.70175349712372 86.21212095022202
33.33333432674408 74.01869297027588
14.45966511964798 57.86963403224945
37.423935532569885 78.07183414697647
100.0 100.0
33.18965435028076 73.05699586868286
37.25961446762085 66.24737977981567
48.14371168613434 79.82998490333557
48.14371168613434 79.82998490333557
53.10734510421753 90.90219885110855
57.406097650527954 83.92452895641327

